Interpetable Target-Feature Aggregation for Multi-Task Learning based on Bias-Variance Analysis

Multi-task learning (MTL) is a powerful machine learning paradigm designed to leverage shared knowledge across tasks to improve generalization and performance. Previous works have proposed approaches to MTL that can be divided into feature learning, focused on the identification of a common feature representation, and task clustering, where similar tasks are grouped together. In this paper, we propose an MTL approach at the intersection between task clustering and feature transformation based on a two-phase iterative aggregation of targets and features. First, we propose a bias-variance analysis for regression models with additive Gaussian noise, where we provide a general expression of the asymptotic bias and variance of a task, considering a linear regression trained on aggregated input features and an aggregated target. Then, we exploit this analysis to provide a two-phase MTL algorithm (NonLinCTFA). Firstly, this method partitions the tasks into clusters and aggregates each obtained group of targets with their mean. Then, for each aggregated task, it aggregates subsets of features with their mean in a dimensionality reduction fashion. In both phases, a key aspect is to preserve the interpretability of the reduced targets and features through the aggregation with the mean, which is further motivated by applications to Earth science. Finally, we validate the algorithms on synthetic data, showing the effect of different parameters and real-world datasets, exploring the validity of the proposed methodology on classical datasets, recent baselines, and Earth science applications.

==> figures/data/varyEps1.csv <==
eps,MSE_single,MSE_single_error, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error, MSE_phaseI_perc, MSE_phaseI_perc_error,MSE_phaseII_perc, MSE_phaseII_perc_error
-1, 9.48, 0.6091337621455, 19.10, 0.4898424666376, 18.84, 0.6670100157766, -95.162517, 1.925135, -91.934251, 1.396051
-0.5, 9.38, 0.6091337621455, 9.10, 0.4898424666376, 8.84, 0.6670100157766, 2.98, 1.44012, 5.76, 1.296516
-0.01, 9.32, 0.7444470188793, 6.51, 0.9629824043294, 5.99, 0.3964454548165, 29.572806, 1.437457, 35.181837, 1.270388
0, 9.34, 0.0309141661362, 6.54, 0.0801034712655, 5.98, 0.4959333789663, 29.443205, 1.449485, 35.362649, 1.268365
0.01, 9.34, 0.7959603886882, 6.49, 0.8909710873541, 5.97, 0.3184165330993, 29.901494, 1.478989, 35.527554, 1.290674
0.5, 9.39, 0.6009440169301, 7.20, 0.40114602024, 6.28, 0.7581133600839, 22.933634, 3.007499, 32.501185, 2.465295
1, 9.43, 0.4162246008232, 9.50, 0.7618111789289, 7.54, 0.4218648933721, -0.74, 1.533074, 20.548644, 2.640752


==> figures/data/varyEps2.csv <==
eps,MSE_single,MSE_single_error, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error, MSE_phaseI_perc, MSE_phaseI_perc_error,MSE_phaseII_perc, MSE_phaseII_perc_error
0.1, 9.36, 0.5717199559634,6.52, 0.140768547746,8.22, 0.176354934399, 29.470809, 1.438123, 12.179487, 1.267565
0.01, 9.31, 0.9130493658234, 6.52, 0.2434057421641, 5.83, 0.8068395968668, 29.470809, 1.438123, 36.874323, 1.267565
0.001, 9.33, 0.716995332189, 6.58, 0.4006280983904, 5.90, 0.89007404901764, 29.020383, 1.597527, 36.092041, 1.299066
0.0001, 9.34, 0.3009141661362, 6.54, 0.8001034712655, 5.98, 0.4959333789663, 29.443205, 1.449485, 35.362649, 1.268365
0.00001, 9.32, 0.4620752451739, 6.53, 0.4411328445749, 6.02, 0.9003319092254, 29.314043, 1.573441, 34.815326, 1.37383
0.000001, 9.29, 0.5889574667775, 6.51, 0.8298937235697, 6.48, 0.6064746622951, 29.335426, 1.459705, 30.543478, 1.30999


==> figures/data/varyFeatures.csv <==
numFeatures,MSE_single,MSE_single_error, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error
10,5.82,0.72994738914356,5.65,0.5276162454151,5.63,0.3799845935417
25,6.25,0.9706448186281,5.72,0.77128260233276,5.65,0.48694062426241
50,7.03,0.3028355783341, 5.94,0.77820195639964,5.80,0.29743601980414
75,7.92,0.2109568445801,6.13,0.9516161399557,5.81,0.8751131764268
100,9.34,0.3091416613621,6.54,0.8010347126552,5.98,0.4959333789663
150,14.20,0.3113194585532,7.81,0.5559355973957,6.11,0.3440643509891
200,19.34,0.961944098692,19.34,0.961944098692,7.08,0.2516080767543


==> figures/data/varyFeaturesPerc.csv <==
numFeatures, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error
10, 2.878322, 0.693644, 3.242968, 0.723013
25, 8.156718, 0.988886, 9.35945, 1.02246
50, 15.133014, 1.109268, 17.209025, 1.057639
75, 22.088248, 1.387596, 26.10709, 1.22661
100, 29.443205, 1.449485, 35.362649, 1.268365
150, 44.260328, 3.72963, 56.461403, 1.746492
200,0,0, 72.975274, 4.054115


==> figures/data/varyNoise.csv <==
noiseVar,MSE_single,MSE_single_error, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error
1,0.16,0.055627876477784, 0.16,0.0556278764777845, 0.22,0.0846573133051478
2.5,1.03,0.074547753325658,0.89,0.050476065560284,0.84,0.083376889082376
5,4.15,0.2806901496917,3.01,0.1775794510727,2.76,0.38322002030617
7.5,9.34,0.3009141661362,6.54,0.2801034712655,5.98,0.4959333789663
10,16.57,0.3166199760502,11.45,0.8095575539977,10.48,0.6441343351333
15,24.10,0.7819673015905,15.60,0.6678622382134,13.36,0.7857438287783

==> figures/data/varyNoisePerc.csv <==
noiseVar, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error
1, 0.0, 0.0, -0.50435, 0.045317
2. 12.890011, 2.01814, 17.225889, 2.078563
5, 26.969313, 1.623486, 32.745197, 1.376044
7. 29.443205, 1.449485, 35.362649, 1.268365
10, 30.322668, 1.478779, 36.137133, 1.273007
15, 30.441199, 1.470274, 36.451195, 1.228154

==> figures/data/varySamples.csv <==
numSamples,MSE_single,MSE_single_error, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error
150,17.09,0.6971618656045,9.16,0.4330997890029,6.43,0.7880745815704
200,11.25,0.6098650931615,7.14,0.6837453748815,6.14,0.3377887988446
250,9.34,0.3091416613621,6.54,0.8010347126551,5.98,0.4959333789663
300,8.27,0.8342901683183,6.31,0.4970126569537,5.85,0.6036638259347
400,7.48,0.8661013642087,6.13,0.5286402637532,5.91,0.5675448299512
500,7.08,0.9477747524782,6.09,0.6997020216887,5.95,0.71161351614684
750,6.54,0.2963043296773,5.97,0.6167204004437,5.89,0.96246158299165
1000,6.20,0.4318868437765,5.86,0.62568069626325,5.83,0.7556556750281
1500,5.64,0.90979182581796,5.75,0.3641375536525,5.78,0.6007546468445

==> figures/data/varySamplesPerc.csv <==
numSamples, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error
150,45.107776,3.468937,60.902265,1.824949
200,35.908159,2.24667,44.854768,1.416006
250,29.443205,1.449485,35.362649,1.268365
300,23.304296,1.445498,28.84614,1.276311
400,17.856177,1.230433,20.77568,1.213517
500,13.73369,1.278483,15.647016,1.269029
750,8.487049,0.964583,9.662999,1.028575
1000,5.362097,0.899913,5.932857,0.962679
1500,-1.819212,1.864278,-2.344054,2.46042

==> figures/data/varyTasks.csv <==
numTasks,MSE_single,MSE_single_error, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error
2,9.35,0.9520058797646,8.73,0.8087511675492,6.47,0.3801273584358
5,9.26,0.6854783496078,7.14,0.7175864474359,6.15,0.5762009570692
10,9.34,0.3009141661362,6.54,0.8001034712655,5.98,0.4959333789663
20,9.52,0.5280054225772,6.27,0.7607160969238,5.98,0.26397470476614
50,9.46,0.4066448157794,6.87,0.203288108469,6.67,0.4643621586736
100,9.43,0.721643669115,7.33,0.3987376278796,7.21,0.7807146604144


==> figures/data/varyTasksPerc.csv <==
numTasks, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error
2, 6.769356, 4.173345, 30.573997, 3.021952
5, 22.631919, 2.816405, 33.12729, 2.062014
10, 29.443205, 1.449485, 35.362649, 1.268365
20, 33.631015, 1.088984, 36.667208, 0.997352
50, 26.928605, 5.560123, 28.979344, 5.539472
100, 21.334958, 5.198366, 22.560246, 5.183687


==> figures/varyEps2.csv <==
eps,MSE_single,MSE_single_error, MSE_phaseI, MSE_phaseI_error, MSE_phaseII, MSE_phaseII_error
0.1, 9.36, 0.5717199559634,6.52, 0.140768547746,5.83, 0.176354934399
0.01, 9.31, 0.9130493658234, 6.52, 0.2434057421641, 6.22, 0.8068395968668
0.001, 9.33, 0.716995332189, 6.58, 0.4006280983904, 5.90, 0.89007404901764
0.0001, 9.34, 0.3009141661362, 6.54, 0.8001034712655, 5.98, 0.4959333789663
0.00001, 9.32, 0.4620752451739, 6.53, 0.4411328445749, 6.02, 0.9003319092254
0.000001, 9.29, 0.5889574667775, 6.51, 0.8298937235697, 6.43, 0.6064746622951


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

